Simultaneous Imaging of Widely Differing Particle Concentrations in MPI: Problem Statement and Algorithmic Proposal for Improvement

Magnetic Particle Imaging (MPI) is a tomographic imaging technique for determining the spatial distribution of superparamagnetic nanoparticles. Current MPI systems are capable of imaging iron masses over a wide dynamic range of more than four orders of magnitude. In theory, this range could be further increased using adaptive amplifiers, which prevent signal clipping. While this applies to a single sample, the dynamic range is severely limited if several samples with different concentrations or strongly inhomogeneous particle distributions are considered. One scenario that occurs quite frequently in pre-clinical applications is that a highly concentrated tracer bolus in the vascular system "shadows" nearby organs with lower effective tracer concentrations. The root cause of the problem is the ill-posedness of the MPI imaging operator, which requires regularization for stable reconstruction. In this work, we introduce a simple two-step algorithm that increases the dynamic range by a factor of four. Furthermore, the algorithm enables spatially adaptive regularization, i.e. highly concentrated signals can be reconstructed with maximum spatial resolution, while low concentrated signals are strongly regularized to prevent noise amplification.

==> data/SAR_TwoDots.csv <==
i,Regular_d1,Regular_d2,Regular_d3,TwoStep_d1,TwoStep_d2,TwoStep_d3,Single
1.0,11.084364837422141,11.577475442237597,9.255326331564357,11.523545296127901,8.915939578100366,9.595889691158987,13.797487322142286
2.0,10.271340308719678,9.397248214523348,10.103619938652047,12.686792510970077,11.115423102410041,15.777197468684573,14.989319100350826
3.0,10.826283462233029,7.060046345656475,7.3368250803378015,10.615831113306324,8.829362597159573,13.718022871339393,14.347520947918632
4.0,2.9381804413557067,4.125740103717502,3.7184735294347884,7.605214041169388,4.689018755900546,9.075221692539339,9.2878721810674
5.0,3.314050909845075,1.3828379037575529,0.980550931853215,5.006368482718703,3.6141999216999845,4.543575843064073,7.853495109789281
6.0,2.9999195366643674,0.2393795746975679,0.297292968775211,2.238146978364141,3.0073032829803292,2.524633209586014,13.079188514468731
7.0,2.7304732903733906,0.2673530390748258,0.05416321003951449,1.748958071568668,1.5431083008366162,1.2772860134365356,14.350069029049692
8.0,2.292963210410094,0.08272143713185663,0.0,1.2367200396992968,1.533691900967127,0.9696495897827822,5.932295289033624
9.0,2.354201625171847,0.03959892372708879,0.0,0.0,0.5391755464214495,0.7916985648022933,5.485554879916599
10.0,2.079653025055882,0.007110817869495298,0.0,0.5316042844845433,0.8954874438480491,0.5444617600049783,2.304374032866291
11.0,1.3512396426430437,0.07308537072816489,0.04952282383309572,0.6417008041483458,0.6929441524255114,0.8068311121619581,1.7991522082842086
12.0,1.748250947178766,0.2078095491988418,0.08463391955409796,0.44561439704839506,0.801984362499086,0.7958676475664644,0.8164307077085656

